SLRQA: A Sparse Low-Rank Quaternion Model for Color Image Processing with Convergence Analysis

In this paper, we propose a Sparse Low-rank Quaternion Approximation (SLRQA) model for color image processing problems with noisy observations. %Different from the existing color image processing models, The proposed SLRQA is a quaternion model that combines low-rankness and sparsity priors without an initial rank estimation. %Furthermore, it does not need an initial rank estimate. A proximal linearized ADMM (PL-ADMM) algorithm is proposed to solve SLRQA and the global convergence is guaranteed under standard assumptions. %where only one variable is linearized. When the observation is noise-free, a limiting case of the SLRQA, called SLRQA-NF, is proposed. Subsequently, a proximal linearized ADMM (PL-ADMM-NF) algorithm for SLRQA-NF is given. Since SLRQA-NF does not satisfy a widely-used assumption for global convergence of ADMM-type algorithms, we propose a novel assumption, under which the global convergence of PL-ADMM-NF is established. In numerical experiments, we verify the effectiveness of quaternion representation. Furthermore, for color image denoising and color image inpainting problems, SLRQA and SLRQA-NF demonstrate superior performance both quantitatively and visually when compared with some state-of-the-art methods.

==> ____________.txt <==
算法收敛性分析

数值实验

看一些论文

特点：
1、在干扰率比较少的情况下，SLPQA比LADM好
2、在干扰率大的情况下，SLRQA比LRQA好
3、同样情况下，比RGB的好
4、迭代更快

还需要的工作
1.SLRQA算法收敛图(8图情况)
2.三种算在在不同干扰率情况下的平均 SSIM，psnr
3.摘要
